Search for strong production of supersymmetric particles in final states with missing transverse momentum and at least three b-jets at $\sqrt{s} =$ 8 TeV proton-proton collisions with the ATLAS detector

This paper reports the results of a search for strong production of supersymmetric particles in 20.1 fb$^{-1}$ of proton-proton collisions at a centre-of-mass energy of 8 TeV using the ATLAS detector at the LHC. The search is performed separately in events with either zero or at least one high $p_\mathrm{T}$ lepton (electron or muon), large missing transverse momentum, high jet multiplicity and at least three jets identified as originated from the fragmentation of a b-quark. No excess is observed with respect to the Standard Model predictions. The results are interpreted in the context of several supersymmetric models involving gluinos and scalar top and bottom quarks, as well as a mSUGRA/CMSSM model. Gluino masses up to 1340 GeV are excluded, depending on the model, significantly extending the previous ATLAS limits.

==> Metadata.txt <==
Search for strong production of supersymmetric particles in final states with missing transverse momentum and at least three b-jets at $\sqrt{s} =$ 8 TeV proton-proton collisions with the ATLAS detector.

This paper reports the results of a search for strong production of supersymmetric particles in 20.1 fb$^{-1}$ of proton-proton collisions  at a centre-of-mass energy of 8 TeV using the ATLAS detector at the LHC. The search is performed separately in events with either zero or at least one high $p_\mathrm{T}$ lepton (electron or muon), large missing transverse momentum, high jet multiplicity and at least three jets identified  as originated from the fragmentation of a b-quark. No excess is observed  with respect to the Standard Model predictions. The results are interpreted in the context of several supersymmetric models involving gluinos and scalar top and bottom quarks, as well as a mSUGRA/CMSSM model. Gluino masses up to 1340 GeV are excluded, depending on the model, significantly extending the previous ATLAS limits.

Comments: 35 pages plus author list + cover pages (57 pages total), 14 figures, 5 tables, submitted to JHEP, All figures including auxiliary figures are available at  http://atlas.web.cern.ch/Atlas/GROUPS/PHYSICS/PAPERS/SUSY-2013-18/ 

CERN-PH-EP-2014-110
